Sliding Window Recurrences for Sequence Models

Multi-hybrid architectures are poised to take over language modeling due to better quality and performance. We introduce a hierarchical decomposition framework for linear recurrences that allows us to develop algorithms aligned with GPU memory hierarchies, yielding Sliding Window Recurrences. We focus specifically on truncating recurrences to hardware-aligned windows which are naturally jagged, limiting costly inter-warp communication. Using SWR, we develop Phalanx layers that serve as drop-in replacements for windowed attention or linear recurrences. In 1B parameter multi-hybrid models, Phalanx achieves over 10-40% speedup across 4K to 32K context length over optimized Transformers while matching perplexity.

==> attention_data.txt <==
# seq_len time_ms
1024 0.354222
2048 0.437410
4096 0.870138
8192 2.111324
16384 5.775984
32768 17.901780
65536 61.374236
131072 230.083858
262144 920.195732


==> flash_attn_3_data.txt <==
# seq_len time_ms
1024 0.314786
2048 0.339202
4096 0.552386
8192 1.197718
16384 3.028310
32768 8.963554
65536 29.570662
131072 111.399618
262144 430.769535


==> mamba2_data.txt <==
# seq_len time_ms
1024 0.952386
2048 1.016516
4096 1.105688
8192 1.638584
16384 3.119264
32768 6.086024
65536 12.012894
131072 24.017436
262144 47.282308


==> phalanx_131_data.txt <==
# seq_len time_ms
1024 0.227634
2048 0.317312
4096 0.490552
8192 0.870750
16384 1.561178
32768 2.941160
65536 5.662264
131072 10.988752
262144 21.457946


==> phalanx_137_data.txt <==
# seq_len time_ms
1024 0.228690
2048 0.336146
4096 0.547212
8192 1.030792
16384 1.776344
32768 3.410782
65536 6.526170
131072 12.560582
262144 25.365068


==> swa_128_data.txt <==
# seq_len time_ms
1024 0.483470
2048 0.499286
4096 0.568332
8192 1.016734
16384 1.874406
32768 3.627032
65536 7.092904
131072 13.687388
262144 26.770348


==> swa_128_sinks_data.txt <==
# seq_len time_ms
1024 0.601028
2048 0.615020
4096 0.659228
8192 1.178214
16384 2.173156
32768 4.239544
65536 8.061598
131072 15.723220
262144 30.889576

